Long-lasting high state of the high-field polar AR UMa

Using ASAS-SN Sky Patrol Photometic Database and Asteroid Terrestrial-impact Last Alert System (ATLAS) data, I found that the high-field polar AR UMa entered a long-lasting high state in 2022 October. This object is renowned for its small duty cycle, and short-lived high states have only been occasionally seen since the discovery. It appears that the present long-lasting high state is the first recorded one at least in the last 30 years and probably even more. Before entering the current long-lasting high state, this object showed three short-lived high states, which might have been precursors to the current state. Before these short-lived high states, the object had been in a low state for 8 years and probably more. I refined the orbital period to be 0.08050066(1) d. The object is still bright and current phenomenon provides a unique opportunity to study accretion processes onto a strongly magnetized white dwarf and to study the mechanism of maintaining the long-lasting high state.

==> abst.inc <==
Using ASAS-SN Sky Patrol Photometic Database and Asteroid
Terrestrial-impact Last Alert System (ATLAS) data, I found
that the high-field polar AR UMa entered a long-lasting
high state in 2022 October.  This object is renowned for its
small duty cycle, and short-lived high states have only been
occasionally seen since the discovery.
It appears that the present long-lasting high state is the first
recorded one at least in the last 30 years and probably
even more.
Before entering the current long-lasting high state, this object
showed three short-lived high states, which might have been
precursors to the current state.
Before these short-lived high states, the object had been in
a low state for 8 years and probably more.
I refined the orbital period to be 0.08050066(1)~d.
The object is still bright and current phenomenon provides
a unique opportunity to study accretion processes onto
a strongly magnetized white dwarf and to study the mechanism of
maintaining the long-lasting high state.


==> objlist.inc <==
AM Her,
RR Lyr,
AR UMa,
1ES 1113$+$432,
SON 7744

